Low-rank updates and a divide-and-conquer method for linear matrix equations

Linear matrix equations, such as the Sylvester and Lyapunov equations, play an important role in various applications, including the stability analysis and dimensionality reduction of linear dynamical control systems and the solution of partial differential equations. In this work, we present and analyze a new algorithm, based on tensorized Krylov subspaces, for quickly updating the solution of such a matrix equation when its coefficients undergo low-rank changes. We demonstrate how our algorithm can be utilized to accelerate the Newton method for solving continuous-time algebraic Riccati equations. Our algorithm also forms the basis of a new divide-and-conquer approach for linear matrix equations with coefficients that feature hierarchical low-rank structure, such as HODLR, HSS, and banded matrices. Numerical experiments demonstrate the advantages of divide-and-conquer over existing approaches, in terms of computational time and memory consumption.

==> memory.dat <==
1536	19353		3169.8		2911.2
3072	41286		6915.6		5977.9
6144	83818		14983		12143
12288	1.664e+05	32271		24504
24576	3.2679e+05	69150		49257
49152	6.3818e+05	1.4752e+05	98796
98304	1.2424e+06	3.1346e+05	1.979e+05


==> riccati_experiment1.dat <==
500	0.12216	0.27812	1.2216	2.5031	11	10	3.2476e-10	2.187e-16
600	0.16127	0.4077	1.6127	3.6693	11	10	3.0452e-10	2.124e-16
700	0.20793	0.59414	2.0793	5.9414	11	11	2.8111e-10	2.0243e-16
800	0.22798	0.88529	2.2798	8.8529	11	11	2.6235e-10	2.0801e-16
900	0.2848	1.2218	2.848	12.218	11	11	2.4715e-10	2.1406e-16
1000	0.30557	1.7804	3.0557	17.804	11	11	2.3298e-10	2.1756e-16
1100	0.34565	2.3167	3.4565	23.167	11	11	7.7438e-10	2.1549e-16
1200	0.38421	2.8751	3.8421	28.751	11	11	7.3961e-10	2.1269e-16
1300	0.40178	4.0386	4.0178	40.386	11	11	7.0928e-10	2.0797e-16
1400	0.51405	5.3401	5.1405	53.401	11	11	6.8287e-10	2.0356e-16
1500	0.50771	6.3892	5.0771	63.892	11	11	6.5866e-10	2.0275e-16
1600	0.53141	7.8414	5.8455	78.414	12	11	6.3681e-10	2.0727e-16
1700	0.64918	8.3574	7.141	83.574	12	11	6.1929e-10	2.1113e-16
1800	0.62307	10.153	6.8538	101.53	12	11	6.0077e-10	2.1433e-16
1900	0.62493	11.434	6.8742	114.34	12	11	5.8385e-10	2.1643e-16
2000	0.69691	14.248	7.666	142.48	12	11	5.6828e-10	2.1696e-16


==> riccati_experiment2.dat <==
500	0.15871	0.26138	0.63483	2.0911	5	9	0.99994	0.99992
600	0.19568	0.40171	0.7827	3.2137	5	9	0.99996	0.99994
700	0.27524	0.57822	1.101	4.6257	5	9	0.99997	0.99996
800	0.35771	0.88047	1.4308	7.0438	5	9	0.99998	0.99997
900	0.4737	1.23	1.8948	9.8397	5	9	0.99998	0.99997
1000	0.61182	2.2102	2.4473	17.682	5	9	0.99999	0.99998
1100	0.73008	2.1554	2.9203	17.243	5	9	0.99999	0.99998
1200	0.89173	2.8096	3.5669	22.477	5	9	0.99999	0.99999
1300	1.1066	3.8389	4.4265	34.55	5	10	0.99999	0.99999
1400	1.3223	4.2622	5.2893	38.359	5	10	0.99999	0.99999
1500	1.5642	6.3307	6.2567	56.977	5	10	0.99999	0.99999
1600	1.8893	7.7076	7.5572	69.368	5	10	0.99999	0.99999
1700	2.5326	8.7096	10.13	78.386	5	10	0.99999	0.99999
1800	2.4329	9.9259	9.7314	89.333	5	10	1	0.99999
1900	2.9543	11.165	11.817	100.48	5	10	1	0.99999
2000	3.3602	14.526	13.441	0	5	0	1	0

